A comprehensive study on the accuracy and generalization of deep learning-generated chemical ODE integrators

The application of deep neural networks (DNNs) holds considerable promise as a substitute for the direct integration of chemical source terms in combustion simulations. However, challenges persist in ensuring high precision and generalisation across various different fuels and flow conditions. In this study, we propose and validate a consistent DNN approach for chemistry integration in a range of fuels and premixed flame configurations. This approach generates thermochemical base state from a set of low-dimensional laminar flames, followed by an effective perturbation strategy to enhance the coverage of the composition space for higher generalisation ability. A constraint criterion based on heat release rate is then employed to remove the nonphysical perturbed states for improved accuracy.Without specific tuning, three DNNs are consistently trained for three representative fuels, i.e., hydrogen, ethylene and Jet-A. Comprehensive validations are conducted using 1-D laminar flames and two typical turbulent premixed flames. The DNN model predictions on various physical characteristics, including laminar and turbulent flame speeds, dynamic flame structures influenced by turbulence-chemistry interactions, and conditional scalar profiles, all exhibit good agreement with the results obtained from direct integration. This demonstrates the exceptional accuracy and generalisation ability of the proposed DNN approach. Furthermore, when the DNN is used in the simulation, a significant speed-up for the chemistry integration is achieved, approximately 50 for the ethylene/air flame and 90 for the Jet-A/air flame.

==> README.txt <==
=================================================================== =================================================================== 
=================================================================== 

This directory contains a simple LaTeX template (PCI_LaTeX_40.tex) with appropriate definitions, environments, and commands placed in the preamble to convert the article document class into a format that mimics the format that is used by Elsevier for the Proceedings of the Combustion Institute. The sample text provides additional descriptions and instructions. 

LaTeX manuscripts submitted for the 40th International Symposium on Combustion should be formatted using this template so that the editors and reviewers can quickly and efficiently make assessments regarding figure legibility and paper length. Using this format the maximum allowed paper length is nine pages, with the main text starting at the top of page 3.

Files included in this directory are:

README.txt       - This file.
PCI_LaTeX_40.tex - LaTeX template.
PCI_LaTeX.bib    - BibTeX-formatted references.
pci.bst          - Bibliography style file.
engine.png       - Sample figure file.
rho_T.jpg        - Sample figure file.
PCI_LaTeX_40.pdf - The resulting pdf file. 

This template was originally developed by Joe Oefelein for submissions to earlier Symposia. It was modified for submissions to the 39th Symposium, then updated for submissions to the 40th Symposium, by Dan Haworth. Updates for the 40th address some issues raised by authors using the 39th template, and accommodate the new information that is required for submissions to the 40th. It has been developed using MiKTeX 23.5/TeXworks (pdfLaTeX+MakeIndex+BibTeX); see https://miktex.org. It also has been confirmed to work using Overleaf (https://www.overleaf.com). Contact Dan Haworth by email if there are any questions or problems:

Daniel C. Haworth <dch12@psu.edu>
Professor Emeritus of Mechanical Engineering
The Pennsylvania State University
University Park, PA, USA

=================================================================== =================================================================== ===================================================================

